Brightest stars of irregular and low-massive spiral galaxies

A search for a correlation between the luminosities of the brightest stars and luminosities of their host galaxies was carried out on archived Hubble Space Telescope (HST) F606W or F555W (V) and F814W (I) images of about 150 nearby galaxies. The sample contains only galaxies with on-going star formation (SF) and with known distances we derived with the TRGB-method. We correlated the average absolute luminosities of the three brightest blue and the three brightest red stars with the luminosity of a host. We found a linear relation for both the blue and the red stars in irregular and low-mass spiral galaxies. Their scatters are sufficiently small (0.m4) to make this relations useful for distance determination for low-mass galaxies. We found that all 31 dwarf galaxies (M_B>-13m) in our sample lack bright stars (M_V(BS)< -7.m0), probably due to the physical conditions that prevent their birth. For galaxies with higher luminosity in the range -18m<M_B<-13m, there is an asymmetry in the distribution of the number of galaxies relative to the linear dependence, indicating an increase in the fraction of galaxies with bright stars.

==> section-add.txt <==
\def\subsubsection{%
  \@startsection
    {subsubsection}%
    {3}%
    {\z@}%
% 29.01.2002
%!    {.8cm \@plus1ex \@minus .2ex}%
%!    {.5cm \@plus1ex \@minus.2ex}%
    {-0pt}%
    {-0pt}%
%!!
    {%
%%     \normalfont\small\itshape %%MY CHANGE BELOW
\normalsize\normalfont\bfseries
%     \centering
    }%
}%

